Asymptotic Signal Detection Rates with 1-bit Array Measurements

This work considers detecting the presence of a band-limited random radio source using an antenna array featuring a low-complexity digitization process with single-bit output resolution. In contrast to high-resolution analog-to-digital conversion, such a direct transformation of the analog radio measurements to a binary representation can be implemented hardware and energy-efficient. However, the probabilistic model of the binary receive data becomes challenging. Therefore, we first consider the Neyman-Pearson test within generic exponential families and derive the associated analytic detection rate expressions. Then we use a specific replacement model for the binary likelihood and study the achievable detection performance with 1- bit radio array measurements. As an application, we explore the capability of a low-complexity GPS spectrum monitoring system with different numbers of antennas and different observation intervals. Results show that with a moderate amount of binary sensors it is possible to reliably perform the monitoring task.

==> DetectionPerformance_Analytic_pfa0.0001_S8_OBS100_zeta15.txt <==
-20.000000000000 0.003437977203 0.000873567172
-19.750000000000 0.004057082425 0.000977394364
-19.500000000000 0.004812635968 0.001098903896
-19.250000000000 0.005737925709 0.001241660070
-19.000000000000 0.006874738829 0.001410073107
-18.750000000000 0.008275499682 0.001609587103
-18.500000000000 0.010005885594 0.001846879276
-18.250000000000 0.012147987909 0.002130273487
-18.000000000000 0.014804071213 0.002470115199
-17.750000000000 0.018100951682 0.002879243557
-17.500000000000 0.022194957261 0.003373691756
-17.250000000000 0.027277337465 0.003973492037
-17.000000000000 0.033579847173 0.004703757718
-16.750000000000 0.041380026142 0.005595911446
-16.500000000000 0.051005427616 0.006689097906
-16.250000000000 0.062835719540 0.008032520638
-16.000000000000 0.077301213637 0.009687636340
-15.750000000000 0.094876023398 0.011730753518
-15.500000000000 0.116063804070 0.014257084682
-15.250000000000 0.141374022853 0.017384392827
-15.000000000000 0.171287121871 0.021257477944
-14.750000000000 0.206207957802 0.026052561641
-14.500000000000 0.246408674937 0.031984919973
-14.250000000000 0.291964708075 0.039310511520
-14.000000000000 0.342690700626 0.048332871850
-13.750000000000 0.398086223832 0.059404864519
-13.500000000000 0.457303420815 0.072927458255
-13.250000000000 0.519148983315 0.089347288142
-13.000000000000 0.582130187753 0.109142910221
-12.750000000000 0.644548584899 0.132809760621
-12.500000000000 0.704635858445 0.160826406134
-12.250000000000 0.760716092629 0.193618365728
-12.000000000000 0.811370015525 0.231507188260
-11.750000000000 0.855572790259 0.274650928121
-11.500000000000 0.892779791301 0.322986104984
-11.250000000000 0.922944684950 0.376164867648
-11.000000000000 0.946468696504 0.433519253935
-10.750000000000 0.964094949291 0.494040523834
-10.500000000000 0.976772598499 0.556402086129
-10.250000000000 0.985519030066 0.619025305575
-10.000000000000 0.991304235595 0.680186842233
-9.750000000000 0.994971897938 0.738166816490
-9.500000000000 0.997200531359 0.791405902570
-9.250000000000 0.998498831193 0.838661513702
-9.000000000000 0.999224303269 0.879122765256
-8.750000000000 0.999613448861 0.912477871693
-8.500000000000 0.999814033825 0.938893273483
-8.250000000000 0.999913514437 0.958953555740
-8.000000000000 0.999961058550 0.973532153797
-7.750000000000 0.999982993533 0.983651585857
-7.500000000000 0.999992782042 0.990348305481
-7.250000000000 0.999997016279 0.994565106089
-7.000000000000 0.999998795902 0.997086888866
-6.750000000000 0.999999524446 0.998516746804
-6.500000000000 0.999999815713 0.999284074373
-6.250000000000 0.999999929740 0.999673071151
-6.000000000000 0.999999973575 0.999859037499
-5.750000000000 0.999999990168 0.999942723954
-5.500000000000 0.999999996372 0.999978114838
-5.250000000000 0.999999998668 0.999992151908
-5.000000000000 0.999999999512 0.999997364415


==> DetectionPerformance_Analytic_pfa0.001_S8_OBS100_zeta15.txt <==
-20.000000000000 0.016978351029 0.005800413872
-19.750000000000 0.019337946068 0.006347982726
-19.500000000000 0.022109124419 0.006973734953
-19.250000000000 0.025369845463 0.007690795833
-19.000000000000 0.029212761012 0.008514890188
-18.750000000000 0.033747595339 0.009464760688
-18.500000000000 0.039103694282 0.010562537709
-18.250000000000 0.045432644118 0.011834803541
-18.000000000000 0.052910797328 0.013313291707
-17.750000000000 0.061741458370 0.015035735773
-17.500000000000 0.072156376957 0.017047237952
-17.250000000000 0.084416071006 0.019401603694
-17.000000000000 0.098808363441 0.022163112886
-16.750000000000 0.115644381864 0.025408165968
-16.500000000000 0.135251163925 0.029226860594
-16.250000000000 0.157959973784 0.033726352091
-16.000000000000 0.184089519708 0.039032656138
-15.750000000000 0.213923533271 0.045292463436
-15.500000000000 0.247682690843 0.052677087433
-15.250000000000 0.285491674347 0.061383600061
-15.000000000000 0.327343282247 0.071636180257
-14.750000000000 0.373062837296 0.083685450090
-14.500000000000 0.422277510701 0.097811718644
-14.250000000000 0.474396286815 0.114314996013
-14.000000000000 0.528606722417 0.133513133948
-13.750000000000 0.583893978441 0.155729531357
-13.500000000000 0.639085495139 0.181276670675
-13.250000000000 0.692921095815 0.210438523655
-13.000000000000 0.744143622225 0.243441128039
-12.750000000000 0.791600300217 0.280426068369
-12.500000000000 0.834341160363 0.321411518690
-12.250000000000 0.871699312053 0.366261235260
-12.000000000000 0.903339610494 0.414652550006
-11.750000000000 0.929267340654 0.466053620625
-11.500000000000 0.949795985500 0.519716435701
-11.250000000000 0.965481078079 0.574687829556
-11.000000000000 0.977033379575 0.629845562149
-10.750000000000 0.985227467494 0.683958944146
-10.500000000000 0.990820655042 0.735771937777
-10.250000000000 0.994492695724 0.784100977440
-10.000000000000 0.996810625169 0.827930140335
-9.750000000000 0.998217289120 0.866506044216
-9.500000000000 0.999038078951 0.899390914788
-9.250000000000 0.999498741442 0.926491726825
-9.000000000000 0.999747573169 0.948039894481
-8.750000000000 0.999877042864 0.964541572740
-8.500000000000 0.999942002040 0.976686018857
-8.250000000000 0.999973471801 0.985261322853
-8.000000000000 0.999988215048 0.991059378591
-7.750000000000 0.999994906119 0.994806314211
-7.500000000000 0.999997853525 0.997116633267
-7.250000000000 0.999999116342 0.998473178084
-7.000000000000 0.999999643787 0.999230310988
-6.750000000000 0.999999859058 0.999631332968
-6.500000000000 0.999999945128 0.999832554348
-6.250000000000 0.999999978926 0.999928022221
-6.000000000000 0.999999991995 0.999970774917
-5.750000000000 0.999999996985 0.999988813059
-5.500000000000 0.999999998871 0.999995971483
-5.250000000000 0.999999999579 0.999998637983
-5.000000000000 0.999999999843 0.999999568618


==> DetectionPerformance_NumberOfSamples_SNR-15_S8_zeta30.txt <==
0.048875855327 -0.528356585687 -1.733579128797
0.097751710655 -0.112773862174 -0.796446088960
0.146627565982 -0.027317578468 -0.414245615594
0.195503421310 -0.006948780770 -0.227186227616
0.244379276637 -0.001814300346 -0.128253885617
0.293255131965 -0.000481632578 -0.073712671022
0.342130987292 -0.000129360875 -0.042879740685
0.391006842620 -0.000035052262 -0.025159959955
0.439882697947 -0.000009564000 -0.014858673531
0.488758553275 -0.000002624178 -0.008819473660
0.537634408602 -0.000000723300 -0.005256158477
0.586510263930 -0.000000200082 -0.003143029425
0.635386119257 -0.000000055496 -0.001884747120
0.684261974585 -0.000000015419 -0.001132940422
0.733137829912 -0.000000004287 -0.000682454061
0.782013685239 -0.000000001192 -0.000411853744
0.830889540567 -0.000000000331 -0.000248958797
0.879765395894 -0.000000000092 -0.000150714191
0.928641251222 -0.000000000025 -0.000091361336
0.977517106549 -0.000000000007 -0.000055449942
1.026392961877 -0.000000000002 -0.000033691936
1.075268817204 -0.000000000001 -0.000020492658
1.124144672532 -0.000000000000 -0.000012476226
1.173020527859 -0.000000000000 -0.000007602362
1.221896383187 -0.000000000000 -0.000004636217
1.270772238514 -0.000000000000 -0.000002829430
1.319648093842 0.000000000000 -0.000001727922
1.368523949169 0.000000000000 -0.000001055865
1.417399804497 0.000000000000 -0.000000645536
1.466275659824 0.000000000000 -0.000000394845
1.515151515152 0.000000000000 -0.000000241597
1.564027370479 0.000000000000 -0.000000147870
1.612903225806 0.000000000000 -0.000000090521
1.661779081134 0.000000000000 -0.000000055419
1.710654936461 0.000000000000 -0.000000033929
1.759530791789 0.000000000000 -0.000000020770
1.808406647116 0.000000000000 -0.000000012712
1.857282502444 0.000000000000 -0.000000007778
1.906158357771 0.000000000000 -0.000000004757
1.955034213099 0.000000000000 -0.000000002908
2.003910068426 0.000000000000 -0.000000001777
2.052785923754 0.000000000000 -0.000000001085
2.101661779081 0.000000000000 -0.000000000662
2.150537634409 0.000000000000 -0.000000000403
2.199413489736 0.000000000000 -0.000000000245
2.248289345064 0.000000000000 -0.000000000149
2.297165200391 0.000000000000 -0.000000000091
2.346041055718 0.000000000000 -0.000000000055
2.394916911046 0.000000000000 -0.000000000033
2.443792766373 0.000000000000 -0.000000000020
2.492668621701 0.000000000000 -0.000000000012
2.541544477028 0.000000000000 -0.000000000007
2.590420332356 0.000000000000 -0.000000000004
2.639296187683 0.000000000000 -0.000000000003
2.688172043011 0.000000000000 -0.000000000002
2.737047898338 0.000000000000 -0.000000000001
2.785923753666 0.000000000000 -0.000000000001
2.834799608993 0.000000000000 -0.000000000000
2.883675464321 0.000000000000 -0.000000000000
2.932551319648 0.000000000000 -0.000000000000
2.981427174976 0.000000000000 -0.000000000000
3.030303030303 0.000000000000 -0.000000000000
3.079178885630 0.000000000000 -0.000000000000
3.128054740958 0.000000000000 -0.000000000000
3.176930596285 0.000000000000 -0.000000000000
3.225806451613 0.000000000000 -0.000000000000
3.274682306940 0.000000000000 -0.000000000000
3.323558162268 0.000000000000 -0.000000000000
3.372434017595 0.000000000000 -0.000000000000
3.421309872923 0.000000000000 0.000000000000
3.470185728250 0.000000000000 0.000000000000
3.519061583578 0.000000000000 0.000000000000
3.567937438905 0.000000000000 0.000000000000
3.616813294233 0.000000000000 0.000000000000
3.665689149560 0.000000000000 0.000000000000
3.714565004888 0.000000000000 0.000000000000
3.763440860215 0.000000000000 0.000000000000
3.812316715543 0.000000000000 0.000000000000
3.861192570870 0.000000000000 0.000000000000
3.910068426197 0.000000000000 0.000000000000
3.958944281525 0.000000000000 0.000000000000
4.007820136852 0.000000000000 0.000000000000
4.056695992180 0.000000000000 0.000000000000
4.105571847507 0.000000000000 0.000000000000
4.154447702835 0.000000000000 0.000000000000
4.203323558162 0.000000000000 0.000000000000
4.252199413490 0.000000000000 0.000000000000
4.301075268817 0.000000000000 0.000000000000
4.349951124145 0.000000000000 0.000000000000
4.398826979472 0.000000000000 0.000000000000
4.447702834800 0.000000000000 0.000000000000
4.496578690127 0.000000000000 0.000000000000
4.545454545455 0.000000000000 0.000000000000
4.594330400782 0.000000000000 0.000000000000
4.643206256109 0.000000000000 0.000000000000
4.692082111437 0.000000000000 0.000000000000
4.740957966764 0.000000000000 0.000000000000
4.789833822092 0.000000000000 0.000000000000
4.838709677419 0.000000000000 0.000000000000
4.887585532747 0.000000000000 0.000000000000
4.936461388074 0.000000000000 0.000000000000
4.985337243402 0.000000000000 0.000000000000
5.034213098729 0.000000000000 0.000000000000
5.083088954057 0.000000000000 0.000000000000
5.131964809384 0.000000000000 0.000000000000
5.180840664712 0.000000000000 0.000000000000
5.229716520039 0.000000000000 0.000000000000
5.278592375367 0.000000000000 0.000000000000
5.327468230694 0.000000000000 0.000000000000
5.376344086022 0.000000000000 0.000000000000
5.425219941349 0.000000000000 0.000000000000
5.474095796676 0.000000000000 0.000000000000
5.522971652004 0.000000000000 0.000000000000
5.571847507331 0.000000000000 0.000000000000
5.620723362659 0.000000000000 0.000000000000
5.669599217986 0.000000000000 0.000000000000
5.718475073314 0.000000000000 0.000000000000
5.767350928641 0.000000000000 0.000000000000
5.816226783969 0.000000000000 0.000000000000
5.865102639296 0.000000000000 0.000000000000
5.913978494624 0.000000000000 0.000000000000
5.962854349951 0.000000000000 0.000000000000
6.011730205279 0.000000000000 0.000000000000
6.060606060606 0.000000000000 0.000000000000
6.109481915934 0.000000000000 0.000000000000
6.158357771261 0.000000000000 0.000000000000
6.207233626588 0.000000000000 0.000000000000
6.256109481916 0.000000000000 0.000000000000
6.304985337243 0.000000000000 0.000000000000
6.353861192571 0.000000000000 0.000000000000
6.402737047898 0.000000000000 0.000000000000
6.451612903226 0.000000000000 0.000000000000
6.500488758553 0.000000000000 0.000000000000
6.549364613881 0.000000000000 0.000000000000
6.598240469208 0.000000000000 0.000000000000
6.647116324536 0.000000000000 0.000000000000
6.695992179863 0.000000000000 0.000000000000
6.744868035191 0.000000000000 0.000000000000
6.793743890518 0.000000000000 0.000000000000
6.842619745846 0.000000000000 0.000000000000
6.891495601173 0.000000000000 0.000000000000
6.940371456500 0.000000000000 0.000000000000
6.989247311828 0.000000000000 0.000000000000
7.038123167155 0.000000000000 0.000000000000
7.086999022483 0.000000000000 0.000000000000
7.135874877810 0.000000000000 0.000000000000
7.184750733138 0.000000000000 0.000000000000
7.233626588465 0.000000000000 0.000000000000
7.282502443793 0.000000000000 0.000000000000
7.331378299120 0.000000000000 0.000000000000
7.380254154448 0.000000000000 0.000000000000
7.429130009775 0.000000000000 0.000000000000
7.478005865103 0.000000000000 0.000000000000
7.526881720430 0.000000000000 0.000000000000
7.575757575758 0.000000000000 0.000000000000
7.624633431085 0.000000000000 0.000000000000
7.673509286413 0.000000000000 0.000000000000
7.722385141740 0.000000000000 0.000000000000
7.771260997067 0.000000000000 0.000000000000
7.820136852395 0.000000000000 0.000000000000
7.869012707722 0.000000000000 0.000000000000
7.917888563050 0.000000000000 0.000000000000
7.966764418377 0.000000000000 0.000000000000
8.015640273705 0.000000000000 0.000000000000
8.064516129032 0.000000000000 0.000000000000
8.113391984360 0.000000000000 0.000000000000
8.162267839687 0.000000000000 0.000000000000
8.211143695015 0.000000000000 0.000000000000
8.260019550342 0.000000000000 0.000000000000
8.308895405670 0.000000000000 0.000000000000
8.357771260997 0.000000000000 0.000000000000
8.406647116325 0.000000000000 0.000000000000
8.455522971652 0.000000000000 0.000000000000
8.504398826979 0.000000000000 0.000000000000
8.553274682307 0.000000000000 0.000000000000
8.602150537634 0.000000000000 0.000000000000
8.651026392962 0.000000000000 0.000000000000
8.699902248289 0.000000000000 0.000000000000
8.748778103617 0.000000000000 0.000000000000
8.797653958944 0.000000000000 0.000000000000
8.846529814272 0.000000000000 0.000000000000
8.895405669599 0.000000000000 0.000000000000
8.944281524927 0.000000000000 0.000000000000
8.993157380254 0.000000000000 0.000000000000
9.042033235582 0.000000000000 0.000000000000
9.090909090909 0.000000000000 0.000000000000
9.139784946237 0.000000000000 0.000000000000
9.188660801564 0.000000000000 0.000000000000
9.237536656891 0.000000000000 0.000000000000
9.286412512219 0.000000000000 0.000000000000
9.335288367546 0.000000000000 0.000000000000
9.384164222874 0.000000000000 0.000000000000
9.433040078201 0.000000000000 0.000000000000
9.481915933529 0.000000000000 0.000000000000
9.530791788856 0.000000000000 0.000000000000
9.579667644184 0.000000000000 0.000000000000
9.628543499511 0.000000000000 0.000000000000
9.677419354839 0.000000000000 0.000000000000
9.726295210166 0.000000000000 0.000000000000
9.775171065494 0.000000000000 0.000000000000
9.824046920821 0.000000000000 0.000000000000
9.872922776149 0.000000000000 0.000000000000
9.921798631476 0.000000000000 0.000000000000
9.970674486804 0.000000000000 0.000000000000


==> DetectionPerformance_NumberOfSamples_SNR-18_S8_zeta30.txt <==
0.048875855327 -2.218542487607 -4.086767714210
0.097751710655 -1.157500802793 -2.760553349123
0.146627565982 -0.679938896029 -2.052823462014
0.195503421310 -0.420736520317 -1.594826336241
0.244379276637 -0.268031674209 -1.271126859948
0.293255131965 -0.173916292827 -1.030412422835
0.342130987292 -0.114269371185 -0.845400759977
0.391006842620 -0.075757914447 -0.699884102596
0.439882697947 -0.050565704385 -0.583475651067
0.488758553275 -0.033927765929 -0.489142789998
0.537634408602 -0.022859398741 -0.411921948254
0.586510263930 -0.015454388103 -0.348194743743
0.635386119257 -0.010477776793 -0.295254654751
0.684261974585 -0.007120800118 -0.251034582384
0.733137829912 -0.004849362977 -0.213928522312
0.782013685239 -0.003308423866 -0.182670833094
0.830889540567 -0.002260710609 -0.156252125697
0.879765395894 -0.001546963245 -0.133859209752
0.928641251222 -0.001059895646 -0.114831295462
0.977517106549 -0.000727011743 -0.098627454211
1.026392961877 -0.000499194940 -0.084802048411
1.075268817204 -0.000343092399 -0.072985912080
1.124144672532 -0.000236010451 -0.062871753252
1.173020527859 -0.000162480769 -0.054202703950
1.221896383187 -0.000111943336 -0.046763249513
1.270772238514 -0.000077178793 -0.040371979176
1.319648093842 -0.000053245329 -0.034875746475
1.368523949169 -0.000036756250 -0.030144932201
1.417399804497 -0.000025388146 -0.026069577543
1.466275659824 -0.000017545517 -0.022556209814
1.515151515152 -0.000012131738 -0.019525223573
1.564027370479 -0.000008392446 -0.016908710180
1.612903225806 -0.000005808317 -0.014648651709
1.661779081134 -0.000004021576 -0.012695412537
1.710654936461 -0.000002785572 -0.011006475401
1.759530791789 -0.000001930157 -0.009545379157
1.808406647116 -0.000001337886 -0.008280823639
1.857282502444 -0.000000927644 -0.007185913503
1.906158357771 -0.000000643378 -0.006237518062
1.955034213099 -0.000000446335 -0.005415728226
2.003910068426 -0.000000309708 -0.004703394976
2.052785923754 -0.000000214944 -0.004085736474
2.101661779081 -0.000000149199 -0.003550003094
2.150537634409 -0.000000103576 -0.003085191431
2.199413489736 -0.000000071910 -0.002681799810
2.248289345064 -0.000000049927 -0.002331619036
2.297165200391 -0.000000034665 -0.002027553094
2.346041055718 -0.000000024068 -0.001763465378
2.394916911046 -0.000000016709 -0.001534046668
2.443792766373 -0.000000011599 -0.001334701700
2.492668621701 -0.000000008050 -0.001161451621
2.541544477028 -0.000000005586 -0.001010850047
2.590420332356 -0.000000003876 -0.000879910772
2.639296187683 -0.000000002688 -0.000766045478
2.688172043011 -0.000000001864 -0.000667010018
2.737047898338 -0.000000001292 -0.000580858078
2.785923753666 -0.000000000895 -0.000505901172
2.834799608993 -0.000000000620 -0.000440674093
2.883675464321 -0.000000000429 -0.000383905063
2.932551319648 -0.000000000297 -0.000334489927
2.981427174976 -0.000000000205 -0.000291469831
3.030303030303 -0.000000000142 -0.000254011920
3.079178885630 -0.000000000098 -0.000221392618
3.128054740958 -0.000000000068 -0.000192983165
3.176930596285 -0.000000000047 -0.000168237082
3.225806451613 -0.000000000032 -0.000146679311
3.274682306940 -0.000000000022 -0.000127896806
3.323558162268 -0.000000000015 -0.000111530377
3.372434017595 -0.000000000010 -0.000097267609
3.421309872923 -0.000000000007 -0.000084836731
3.470185728250 -0.000000000005 -0.000074001287
3.519061583578 -0.000000000003 -0.000064555520
3.567937438905 -0.000000000002 -0.000056320353
3.616813294233 -0.000000000002 -0.000049139914
3.665689149560 -0.000000000001 -0.000042878504
3.714565004888 -0.000000000001 -0.000037417975
3.763440860215 -0.000000000001 -0.000032655443
3.812316715543 -0.000000000000 -0.000028501307
3.861192570870 -0.000000000000 -0.000024877522
3.910068426197 -0.000000000000 -0.000021716104
3.958944281525 -0.000000000000 -0.000018957823
4.007820136852 -0.000000000000 -0.000016551068
4.056695992180 -0.000000000000 -0.000014450869
4.105571847507 -0.000000000000 -0.000012618030
4.154447702835 -0.000000000000 -0.000011018391
4.203323558162 -0.000000000000 -0.000009622172
4.252199413490 -0.000000000000 -0.000008403413
4.301075268817 -0.000000000000 -0.000007339480
4.349951124145 -0.000000000000 -0.000006410638
4.398826979472 -0.000000000000 -0.000005599675
4.447702834800 -0.000000000000 -0.000004891582
4.496578690127 -0.000000000000 -0.000004273268
4.545454545455 -0.000000000000 -0.000003733315
4.594330400782 0.000000000000 -0.000003261759
4.643206256109 0.000000000000 -0.000002849912
4.692082111437 0.000000000000 -0.000002490189
4.740957966764 0.000000000000 -0.000002175976
4.789833822092 0.000000000000 -0.000001901498
4.838709677419 0.000000000000 -0.000001661716
4.887585532747 0.000000000000 -0.000001452232
4.936461388074 0.000000000000 -0.000001269209
4.985337243402 0.000000000000 -0.000001109295
5.034213098729 0.000000000000 -0.000000969566
5.083088954057 0.000000000000 -0.000000847466
5.131964809384 0.000000000000 -0.000000740768
5.180840664712 0.000000000000 -0.000000647523
5.229716520039 0.000000000000 -0.000000566032
5.278592375367 0.000000000000 -0.000000494810
5.327468230694 0.000000000000 -0.000000432561
5.376344086022 0.000000000000 -0.000000378151
5.425219941349 0.000000000000 -0.000000330592
5.474095796676 0.000000000000 -0.000000289020
5.522971652004 0.000000000000 -0.000000252680
5.571847507331 0.000000000000 -0.000000220912
5.620723362659 0.000000000000 -0.000000193140
5.669599217986 0.000000000000 -0.000000168861
5.718475073314 0.000000000000 -0.000000147635
5.767350928641 0.000000000000 -0.000000129078
5.816226783969 0.000000000000 -0.000000112854
5.865102639296 0.000000000000 -0.000000098668
5.913978494624 0.000000000000 -0.000000086266
5.962854349951 0.000000000000 -0.000000075422
6.011730205279 0.000000000000 -0.000000065941
6.060606060606 0.000000000000 -0.000000057651
6.109481915934 0.000000000000 -0.000000050402
6.158357771261 0.000000000000 -0.000000044065
6.207233626588 0.000000000000 -0.000000038523
6.256109481916 0.000000000000 -0.000000033678
6.304985337243 0.000000000000 -0.000000029441
6.353861192571 0.000000000000 -0.000000025737
6.402737047898 0.000000000000 -0.000000022498
6.451612903226 0.000000000000 -0.000000019666
6.500488758553 0.000000000000 -0.000000017190
6.549364613881 0.000000000000 -0.000000015025
6.598240469208 0.000000000000 -0.000000013132
6.647116324536 0.000000000000 -0.000000011477
6.695992179863 0.000000000000 -0.000000010031
6.744868035191 0.000000000000 -0.000000008766
6.793743890518 0.000000000000 -0.000000007660
6.842619745846 0.000000000000 -0.000000006694
6.891495601173 0.000000000000 -0.000000005849
6.940371456500 0.000000000000 -0.000000005110
6.989247311828 0.000000000000 -0.000000004464
7.038123167155 0.000000000000 -0.000000003900
7.086999022483 0.000000000000 -0.000000003407
7.135874877810 0.000000000000 -0.000000002976
7.184750733138 0.000000000000 -0.000000002599
7.233626588465 0.000000000000 -0.000000002270
7.282502443793 0.000000000000 -0.000000001983
7.331378299120 0.000000000000 -0.000000001731
7.380254154448 0.000000000000 -0.000000001512
7.429130009775 0.000000000000 -0.000000001320
7.478005865103 0.000000000000 -0.000000001152
7.526881720430 0.000000000000 -0.000000001006
7.575757575758 0.000000000000 -0.000000000878
7.624633431085 0.000000000000 -0.000000000766
7.673509286413 0.000000000000 -0.000000000669
7.722385141740 0.000000000000 -0.000000000584
7.771260997067 0.000000000000 -0.000000000509
7.820136852395 0.000000000000 -0.000000000444
7.869012707722 0.000000000000 -0.000000000387
7.917888563050 0.000000000000 -0.000000000338
7.966764418377 0.000000000000 -0.000000000295
8.015640273705 0.000000000000 -0.000000000257
8.064516129032 0.000000000000 -0.000000000224
8.113391984360 0.000000000000 -0.000000000195
8.162267839687 0.000000000000 -0.000000000170
8.211143695015 0.000000000000 -0.000000000149
8.260019550342 0.000000000000 -0.000000000129
8.308895405670 0.000000000000 -0.000000000113
8.357771260997 0.000000000000 -0.000000000098
8.406647116325 0.000000000000 -0.000000000086
8.455522971652 0.000000000000 -0.000000000075
8.504398826979 0.000000000000 -0.000000000065
8.553274682307 0.000000000000 -0.000000000057
8.602150537634 0.000000000000 -0.000000000049
8.651026392962 0.000000000000 -0.000000000043
8.699902248289 0.000000000000 -0.000000000037
8.748778103617 0.000000000000 -0.000000000033
8.797653958944 0.000000000000 -0.000000000028
8.846529814272 0.000000000000 -0.000000000025
8.895405669599 0.000000000000 -0.000000000021
8.944281524927 0.000000000000 -0.000000000019
8.993157380254 0.000000000000 -0.000000000016
9.042033235582 0.000000000000 -0.000000000014
9.090909090909 0.000000000000 -0.000000000012
9.139784946237 0.000000000000 -0.000000000011
9.188660801564 0.000000000000 -0.000000000009
9.237536656891 0.000000000000 -0.000000000008
9.286412512219 0.000000000000 -0.000000000007
9.335288367546 0.000000000000 -0.000000000006
9.384164222874 0.000000000000 -0.000000000005
9.433040078201 0.000000000000 -0.000000000005
9.481915933529 0.000000000000 -0.000000000004
9.530791788856 0.000000000000 -0.000000000003
9.579667644184 0.000000000000 -0.000000000003
9.628543499511 0.000000000000 -0.000000000003
9.677419354839 0.000000000000 -0.000000000002
9.726295210166 0.000000000000 -0.000000000002
9.775171065494 0.000000000000 -0.000000000002
9.824046920821 0.000000000000 -0.000000000001
9.872922776149 0.000000000000 -0.000000000001
9.921798631476 0.000000000000 -0.000000000001
9.970674486804 0.000000000000 -0.000000000001


==> DetectionPerformance_NumberOfSamples_SNR-21_S8_zeta30.txt <==
0.048875855327 -4.728180128057 -6.854451826306
0.097751710655 -3.355059170395 -5.398141019121
0.146627565982 -2.603296418968 -4.566078268653
0.195503421310 -2.104028375289 -3.989335541303
0.244379276637 -1.741705177606 -3.552296915285
0.293255131965 -1.464897473609 -3.203465713428
0.342130987292 -1.246205185136 -2.915373520966
0.391006842620 -1.069302515409 -2.671625437297
0.439882697947 -0.923685207026 -2.461647568649
0.488758553275 -0.802204465822 -2.278221175640
0.537634408602 -0.699782450822 -2.116198375050
0.586510263930 -0.612688969358 -1.971779034173
0.635386119257 -0.538108620077 -1.842078099938
0.684261974585 -0.473868750705 -1.724853729342
0.733137829912 -0.418261452217 -1.618329442644
0.782013685239 -0.369923081076 -1.521073790962
0.830889540567 -0.327750339114 -1.431916567952
0.879765395894 -0.290840352068 -1.349889006809
0.928641251222 -0.258446951348 -1.274180167480
0.977517106549 -0.229948167832 -1.204104523332
1.026392961877 -0.204821653944 -1.139077463994
1.075268817204 -0.182625821007 -1.078596501926
1.124144672532 -0.162985168245 -1.022226659697
1.173020527859 -0.145578734106 -0.969588969253
1.221896383187 -0.130130906266 -0.920351320213
1.270772238514 -0.116404036395 -0.874221103916
1.319648093842 -0.104192452039 -0.830939246266
1.368523949169 -0.093317561694 -0.790275326097
1.417399804497 -0.083623823702 -0.752023550357
1.466275659824 -0.074975403941 -0.715999411710
1.515151515152 -0.067253387354 -0.682036894238
1.564027370479 -0.060353438269 -0.649986122754
1.612903225806 -0.054183826992 -0.619711373814
1.661779081134 -0.048663757335 -0.591089383594
1.710654936461 -0.043721942915 -0.564007900985
1.759530791789 -0.039295390292 -0.538364444454
1.808406647116 -0.035328355007 -0.514065229152
1.857282502444 -0.031771442847 -0.491024237030
1.906158357771 -0.028580833690 -0.469162407665
1.955034213099 -0.025717609230 -0.448406931470
2.003910068426 -0.023147169105 -0.428690630097
2.052785923754 -0.020838722532 -0.409951411449
2.101661779081 -0.018764844659 -0.392131788757
2.150537634409 -0.016901088565 -0.375178454881
2.199413489736 -0.015225645250 -0.359041904408
2.248289345064 -0.013719045142 -0.343676097224
2.297165200391 -0.012363895590 -0.329038158235
2.346041055718 -0.011144649647 -0.315088108643
2.394916911046 -0.010047402117 -0.301788624909
2.443792766373 -0.009059709389 -0.289104822019
2.492668621701 -0.008170430104 -0.277004058191
2.541544477028 -0.007369584053 -0.265455758510
2.590420332356 -0.006648227102 -0.254431255338
2.639296187683 -0.005998340198 -0.243903643627
2.688172043011 -0.005412730780 -0.233847649480
2.737047898338 -0.004884945124 -0.224239510541
2.785923753666 -0.004409190353 -0.215056866956
2.834799608993 -0.003980264976 -0.206278661814
2.883675464321 -0.003593496994 -0.197885050072
2.932551319648 -0.003244688701 -0.189857315143
2.981427174976 -0.002930067419 -0.182177792365
3.030303030303 -0.002646241511 -0.174829798688
3.079178885630 -0.002390161084 -0.167797567988
3.128054740958 -0.002159082848 -0.161066191471
3.176930596285 -0.001950538694 -0.154621562704
3.225806451613 -0.001762307572 -0.148450326837
3.274682306940 -0.001592390314 -0.142539833652
3.323558162268 -0.001438987080 -0.136878094093
3.372434017595 -0.001300477154 -0.131453739977
3.421309872923 -0.001175400829 -0.126255986606
3.470185728250 -0.001062443162 -0.121274598044
3.519061583578 -0.000960419402 -0.116499854828
3.567937438905 -0.000868261910 -0.111922523915
3.616813294233 -0.000785008428 -0.107533830681
3.665689149560 -0.000709791526 -0.103325432821
3.714565004888 -0.000641829143 -0.099289395972
3.763440860215 -0.000580416074 -0.095418170957
3.812316715543 -0.000524916326 -0.091704572498
3.861192570870 -0.000474756243 -0.088141759304
3.910068426197 -0.000429418327 -0.084723215421
3.958944281525 -0.000388435678 -0.081442732757
4.007820136852 -0.000351386991 -0.078294394690
4.056695992180 -0.000317892062 -0.075272560681
4.105571847507 -0.000287607730 -0.072371851833
4.154447702835 -0.000260224236 -0.069587137302
4.203323558162 -0.000235461941 -0.066913521535
4.252199413490 -0.000213068367 -0.064346332246
4.301075268817 -0.000192815536 -0.061881109102
4.349951124145 -0.000174497570 -0.059513593056
4.398826979472 -0.000157928532 -0.057239716302
4.447702834800 -0.000142940478 -0.055055592785
4.496578690127 -0.000129381699 -0.052957509256
4.545454545455 -0.000117115139 -0.050941916817
4.594330400782 -0.000106016973 -0.049005422939
4.643206256109 -0.000095975315 -0.047144783913
4.692082111437 -0.000086889060 -0.045356897712
4.740957966764 -0.000078666838 -0.043638797235
4.789833822092 -0.000071226069 -0.041987643915
4.838709677419 -0.000064492112 -0.040400721665
4.887585532747 -0.000058397496 -0.038875431135
4.936461388074 -0.000052881228 -0.037409284282
4.985337243402 -0.000047888164 -0.035999899208
5.034213098729 -0.000043368449 -0.034644995271
5.083088954057 -0.000039277003 -0.033342388442
5.131964809384 -0.000035573060 -0.032089986898
5.180840664712 -0.000032219757 -0.030885786838
5.229716520039 -0.000029183754 -0.029727868504
5.278592375367 -0.000026434897 -0.028614392407
5.327468230694 -0.000023945912 -0.027543595731
5.376344086022 -0.000021692129 -0.026513788919
5.425219941349 -0.000019651230 -0.025523352421
5.474095796676 -0.000017803024 -0.024570733605
5.522971652004 -0.000016129245 -0.023654443811
5.571847507331 -0.000014613366 -0.022773055548
5.620723362659 -0.000013240433 -0.021925199826
5.669599217986 -0.000011996914 -0.021109563614
5.718475073314 -0.000010870564 -0.020324887415
5.767350928641 -0.000009850303 -0.019569962958
5.816226783969 -0.000008926100 -0.018843630994
5.865102639296 -0.000008088878 -0.018144779198
5.913978494624 -0.000007330423 -0.017472340163
5.962854349951 -0.000006643297 -0.016825289493
6.011730205279 -0.000006020769 -0.016202643976
6.060606060606 -0.000005456745 -0.015603459844
6.109481915934 -0.000004945708 -0.015026831110
6.158357771261 -0.000004482664 -0.014471887984
6.207233626588 -0.000004063090 -0.013937795351
6.256109481916 -0.000003682893 -0.013423751330
6.304985337243 -0.000003338365 -0.012928985883
6.353861192571 -0.000003026150 -0.012452759500
6.402737047898 -0.000002743207 -0.011994361928
6.451612903226 -0.000002486783 -0.011553110966
6.500488758553 -0.000002254386 -0.011128351310
6.549364613881 -0.000002043757 -0.010719453447
6.598240469208 -0.000001852852 -0.010325812596
6.647116324536 -0.000001679819 -0.009946847700
6.695992179863 -0.000001522979 -0.009582000456
6.744868035191 -0.000001380813 -0.009230734391
6.793743890518 -0.000001251945 -0.008892533973
6.842619745846 -0.000001135127 -0.008566903766
6.891495601173 -0.000001029230 -0.008253367616
6.940371456500 -0.000000933230 -0.007951467871
6.989247311828 -0.000000846200 -0.007660764641
7.038123167155 -0.000000767299 -0.007380835083
7.086999022483 -0.000000695767 -0.007111272714
7.135874877810 -0.000000630914 -0.006851686762
7.184750733138 -0.000000572115 -0.006601701536
7.233626588465 -0.000000518803 -0.006360955823
7.282502443793 -0.000000470466 -0.006129102317
7.331378299120 -0.000000426638 -0.005905807063
7.380254154448 -0.000000386898 -0.005690748927
7.429130009775 -0.000000350863 -0.005483619095
7.478005865103 -0.000000318188 -0.005284120579
7.526881720430 -0.000000288558 -0.005091967753
7.575757575758 -0.000000261691 -0.004906885909
7.624633431085 -0.000000237326 -0.004728610823
7.673509286413 -0.000000215232 -0.004556888349
7.722385141740 -0.000000195196 -0.004391474018
7.771260997067 -0.000000177026 -0.004232132664
7.820136852395 -0.000000160548 -0.004078638059
7.869012707722 -0.000000145604 -0.003930772565
7.917888563050 -0.000000132052 -0.003788326798
7.966764418377 -0.000000119761 -0.003651099310
8.015640273705 -0.000000108615 -0.003518896275
8.064516129032 -0.000000098505 -0.003391531202
8.113391984360 -0.000000089337 -0.003268824643
8.162267839687 -0.000000081022 -0.003150603923
8.211143695015 -0.000000073481 -0.003036702882
8.260019550342 -0.000000066641 -0.002926961618
8.308895405670 -0.000000060437 -0.002821226249
8.357771260997 -0.000000054811 -0.002719348681
8.406647116325 -0.000000049708 -0.002621186386
8.455522971652 -0.000000045080 -0.002526602185
8.504398826979 -0.000000040883 -0.002435464050
8.553274682307 -0.000000037076 -0.002347644896
8.602150537634 -0.000000033623 -0.002263022403
8.651026392962 -0.000000030491 -0.002181478826
8.699902248289 -0.000000027651 -0.002102900825
8.748778103617 -0.000000025075 -0.002027179293
8.797653958944 -0.000000022738 -0.001954209197
8.846529814272 -0.000000020619 -0.001883889426
8.895405669599 -0.000000018697 -0.001816122634
8.944281524927 -0.000000016954 -0.001750815105
8.993157380254 -0.000000015373 -0.001687876610
9.042033235582 -0.000000013940 -0.001627220278
9.090909090909 -0.000000012639 -0.001568762466
9.139784946237 -0.000000011460 -0.001512422639
9.188660801564 -0.000000010391 -0.001458123253
9.237536656891 -0.000000009421 -0.001405789639
9.286412512219 -0.000000008541 -0.001355349897
9.335288367546 -0.000000007744 -0.001306734792
9.384164222874 -0.000000007020 -0.001259877652
9.433040078201 -0.000000006364 -0.001214714270
9.481915933529 -0.000000005770 -0.001171182817
9.530791788856 -0.000000005230 -0.001129223748
9.579667644184 -0.000000004741 -0.001088779714
9.628543499511 -0.000000004298 -0.001049795489
9.677419354839 -0.000000003895 -0.001012217878
9.726295210166 -0.000000003531 -0.000975995653
9.775171065494 -0.000000003200 -0.000941079469
9.824046920821 -0.000000002900 -0.000907421801
9.872922776149 -0.000000002629 -0.000874976872
9.921798631476 -0.000000002382 -0.000843700590
9.970674486804 -0.000000002159 -0.000813550483


==> DetectionPerformance_NumberOfSamples_SNR-24_S8_zeta30.txt <==
0.048875855327 -7.559439434681 -9.768717477707
0.097751710655 -6.089500687020 -8.276244704610
0.146627565982 -5.244024900482 -7.408435901612
0.195503421310 -4.654082119789 -6.796360048243
0.244379276637 -4.204054475982 -6.324398200775
0.293255131965 -3.842443320571 -5.941050626682
0.342130987292 -3.541778244663 -5.618845824088
0.391006842620 -3.285662332058 -5.341385775178
0.439882697947 -3.063519653243 -5.098093440504
0.488758553275 -2.868129414263 -4.881746908176
0.537634408602 -2.694341659811 -4.687195097259
0.586510263930 -2.538354168867 -4.510634653728
0.635386119257 -2.397279785111 -4.349177281187
0.684261974585 -2.268874548615 -4.200577872874
0.733137829912 -2.151359850300 -4.063056666422
0.782013685239 -2.043302100768 -3.935178912999
0.830889540567 -1.943528943201 -3.815771090505
0.879765395894 -1.851069451563 -3.703861102082
0.928641251222 -1.765110519001 -3.598634664810
0.977517106549 -1.684964445674 -3.499402897830
1.026392961877 -1.610044442735 -3.405577826627
1.075268817204 -1.539845840025 -3.316653591011
1.124144672532 -1.473931474450 -3.232191833782
1.173020527859 -1.411920190323 -3.151810201360
1.221896383187 -1.353477688711 -3.075173193417
1.270772238514 -1.298309172518 -3.001984808234
1.319648093842 -1.246153380326 -2.931982576828
1.368523949169 -1.196777705745 -2.864932682567
1.417399804497 -1.149974173550 -2.800625937581
1.466275659824 -1.105556098211 -2.738874441564
1.515151515152 -1.063355290496 -2.679508788634
1.564027370479 -1.023219707669 -2.622375717792
1.612903225806 -0.985011465342 -2.567336125037
1.661779081134 -0.948605146184 -2.514263372320
1.710654936461 -0.913886353810 -2.463041841689
1.759530791789 -0.880750470415 -2.413565693166
1.808406647116 -0.849101584627 -2.365737792841
1.857282502444 -0.818851562341 -2.319468783944
1.906158357771 -0.789919238236 -2.274676278600
1.955034213099 -0.762229709650 -2.231284151928
2.003910068426 -0.735713717625 -2.189221923320
2.052785923754 -0.710307102531 -2.148424212278
2.101661779081 -0.685950323726 -2.108830258302
2.150537634409 -0.662588034427 -2.070383495966
2.199413489736 -0.640168704337 -2.033031177762
2.248289345064 -0.618644283731 -1.996724038388
2.297165200391 -0.597969903661 -1.961415995157
2.346041055718 -0.578103607700 -1.927063879936
2.394916911046 -0.559006111333 -1.893627198735
2.443792766373 -0.540640585645 -1.861067915578
2.492668621701 -0.522972462413 -1.829350257785
2.541544477028 -0.505969258108 -1.798440540157
2.590420332356 -0.489600414658 -1.768307005907
2.639296187683 -0.473837155071 -1.738919682465
2.688172043011 -0.458652352303 -1.710250250512
2.737047898338 -0.444020409928 -1.682271924810
2.785923753666 -0.429917153359 -1.654959345587
2.834799608993 -0.416319730517 -1.628288479364
2.883675464321 -0.403206520987 -1.602236528260
2.932551319648 -0.390557052797 -1.576781846919
2.981427174976 -0.378351926067 -1.551903866304
3.030303030303 -0.366572742861 -1.527583023690
3.079178885630 -0.355202042640 -1.503800698250
3.128054740958 -0.344223242797 -1.480539151726
3.176930596285 -0.333620583791 -1.457781473684
3.225806451613 -0.323379078466 -1.435511530967
3.274682306940 -0.313484465175 -1.413713920930
3.323558162268 -0.303923164370 -1.392373928153
3.372434017595 -0.294682238362 -1.371477484308
3.421309872923 -0.285749353964 -1.351011130914
3.470185728250 -0.277112747782 -1.330961984734
3.519061583578 -0.268761193935 -1.311317705595
3.567937438905 -0.260683973992 -1.292066466418
3.616813294233 -0.252870848952 -1.273196925302
3.665689149560 -0.245312033103 -1.254698199466
3.714565004888 -0.237998169613 -1.236559840926
3.763440860215 -0.230920307706 -1.218771813761
3.812316715543 -0.224069881318 -1.201324472842
3.861192570870 -0.217438689101 -1.184208543922
3.910068426197 -0.211018875695 -1.167415104968
3.958944281525 -0.204802914151 -1.150935568665
4.007820136852 -0.198783589434 -1.134761665983
4.056695992180 -0.192953982934 -1.118885430749
4.105571847507 -0.187307457887 -1.103299185131
4.154447702835 -0.181837645676 -1.087995525994
4.203323558162 -0.176538432917 -1.072967312046
4.252199413490 -0.171403949304 -1.058207651726
4.301075268817 -0.166428556142 -1.043709891793
4.349951124145 -0.161606835526 -1.029467606545
4.398826979472 -0.156933580133 -1.015474587657
4.447702834800 -0.152403783568 -1.001724834566
4.496578690127 -0.148012631246 -0.988212545392
4.545454545455 -0.143755491765 -0.974932108341
4.594330400782 -0.139627908739 -0.961878093575
4.643206256109 -0.135625593068 -0.949045245509
4.692082111437 -0.131744415610 -0.936428475508
4.740957966764 -0.127980400234 -0.924022854971
4.789833822092 -0.124329717233 -0.911823608758
4.838709677419 -0.120788677070 -0.899826108962
4.887585532747 -0.117353724443 -0.888025868986
4.936461388074 -0.114021432640 -0.876418537918
4.985337243402 -0.110788498180 -0.864999895182
5.034213098729 -0.107651735714 -0.853765845452
5.083088954057 -0.104608073174 -0.842712413808
5.131964809384 -0.101654547158 -0.831835741126
5.180840664712 -0.098788298529 -0.821132079689
5.229716520039 -0.096006568232 -0.810597788995
5.278592375367 -0.093306693296 -0.800229331772
5.327468230694 -0.090686103033 -0.790023270169
5.376344086022 -0.088142315406 -0.779976262119
5.425219941349 -0.085672933560 -0.770085057877
5.474095796676 -0.083275642523 -0.760346496699
5.522971652004 -0.080948206040 -0.750757503680
5.571847507331 -0.078688463557 -0.741315086727
5.620723362659 -0.076494327343 -0.732016333662
5.669599217986 -0.074363779726 -0.722858409456
5.718475073314 -0.072294870458 -0.713838553573
5.767350928641 -0.070285714197 -0.704954077437
5.816226783969 -0.068334488087 -0.696202362001
5.865102639296 -0.066439429450 -0.687580855415
5.913978494624 -0.064598833572 -0.679087070792
5.962854349951 -0.062811051585 -0.670718584074
6.011730205279 -0.061074488433 -0.662473031973
6.060606060606 -0.059387600924 -0.654348110001
6.109481915934 -0.057748895867 -0.646341570581
6.158357771261 -0.056156928279 -0.638451221230
6.207233626588 -0.054610299664 -0.630674922815
6.256109481916 -0.053107656372 -0.623010587876
6.304985337243 -0.051647688010 -0.615456179017
6.353861192571 -0.050229125925 -0.608009707358
6.402737047898 -0.048850741748 -0.600669231043
6.451612903226 -0.047511345987 -0.593432853810
6.500488758553 -0.046209786684 -0.586298723610
6.549364613881 -0.044944948122 -0.579265031284
6.598240469208 -0.043715749576 -0.572330009282
6.647116324536 -0.042521144121 -0.565491930431
6.695992179863 -0.041360117479 -0.558749106755
6.744868035191 -0.040231686915 -0.552099888327
6.793743890518 -0.039134900168 -0.545542662172
6.842619745846 -0.038068834430 -0.539075851202
6.891495601173 -0.037032595357 -0.532697913193
6.940371456500 -0.036025316120 -0.526407339798
6.989247311828 -0.035046156490 -0.520202655594
7.038123167155 -0.034094301957 -0.514082417159
7.086999022483 -0.033168962884 -0.508045212188
7.135874877810 -0.032269373684 -0.502089658632
7.184750733138 -0.031394792036 -0.496214403870
7.233626588465 -0.030544498123 -0.490418123911
7.282502443793 -0.029717793904 -0.484699522617
7.331378299120 -0.028914002401 -0.479057330959
7.380254154448 -0.028132467024 -0.473490306289
7.429130009775 -0.027372550912 -0.467997231647
7.478005865103 -0.026633636297 -0.462576915082
7.526881720430 -0.025915123898 -0.457228188995
7.575757575758 -0.025216432327 -0.451949909512
7.624633431085 -0.024536997518 -0.446740955867
7.673509286413 -0.023876272184 -0.441600229811
7.722385141740 -0.023233725279 -0.436526655035
7.771260997067 -0.022608841488 -0.431519176618
7.820136852395 -0.022001120737 -0.426576760486
7.869012707722 -0.021410077705 -0.421698392887
7.917888563050 -0.020835241373 -0.416883079892
7.966764418377 -0.020276154571 -0.412129846898
8.015640273705 -0.019732373547 -0.407437738157
8.064516129032 -0.019203467555 -0.402805816312
8.113391984360 -0.018689018449 -0.398233161954
8.162267839687 -0.018188620294 -0.393718873184
8.211143695015 -0.017701878991 -0.389262065193
8.260019550342 -0.017228411912 -0.384861869860
8.308895405670 -0.016767847549 -0.380517435345
8.357771260997 -0.016319825174 -0.376227925715
8.406647116325 -0.015883994510 -0.371992520563
8.455522971652 -0.015460015411 -0.367810414650
8.504398826979 -0.015047557557 -0.363680817551
8.553274682307 -0.014646300155 -0.359602953313
8.602150537634 -0.014255931651 -0.355576060121
8.651026392962 -0.013876149448 -0.351599389981
8.699902248289 -0.013506659642 -0.347672208399
8.748778103617 -0.013147176757 -0.343793794080
8.797653958944 -0.012797423490 -0.339963438630
8.846529814272 -0.012457130471 -0.336180446269
8.895405669599 -0.012126036026 -0.332444133549
8.944281524927 -0.011803885941 -0.328753829082
8.993157380254 -0.011490433248 -0.325108873274
9.042033235582 -0.011185438003 -0.321508618068
9.090909090909 -0.010888667083 -0.317952426693
9.139784946237 -0.010599893980 -0.314439673417
9.188660801564 -0.010318898608 -0.310969743310
9.237536656891 -0.010045467112 -0.307542032016
9.286412512219 -0.009779391686 -0.304155945522
9.335288367546 -0.009520470393 -0.300810899941
9.384164222874 -0.009268506996 -0.297506321299
9.433040078201 -0.009023310787 -0.294241645324
9.481915933529 -0.008784696429 -0.291016317244
9.530791788856 -0.008552483794 -0.287829791592
9.579667644184 -0.008326497819 -0.284681532007
9.628543499511 -0.008106568349 -0.281571011055
9.677419354839 -0.007892530004 -0.278497710035
9.726295210166 -0.007684222031 -0.275461118812
9.775171065494 -0.007481488178 -0.272460735632
9.824046920821 -0.007284176558 -0.269496066962
9.872922776149 -0.007092139525 -0.266566627318
9.921798631476 -0.006905233552 -0.263671939105
9.970674486804 -0.006723319111 -0.260811532461


==> DetectionPerformance_NumberOfSensors_SNR-15_OBS2046_zeta45.txt <==
2.000000000000 -0.222776350976 -2.057015662739
3.000000000000 -0.016554631667 -0.603852403326
4.000000000000 -0.000632706606 -0.149450706268
5.000000000000 -0.000012843170 -0.028980396043
6.000000000000 -0.000000146271 -0.004315179988
7.000000000000 -0.000000000973 -0.000494405279
8.000000000000 -0.000000000004 -0.000044066078
9.000000000000 -0.000000000000 -0.000003097028
10.000000000000 0.000000000000 -0.000000173755
11.000000000000 0.000000000000 -0.000000007837
12.000000000000 0.000000000000 -0.000000000284
13.000000000000 0.000000000000 -0.000000000008
14.000000000000 0.000000000000 -0.000000000000
15.000000000000 0.000000000000 -0.000000000000
16.000000000000 0.000000000000 0.000000000000
17.000000000000 0.000000000000 0.000000000000
18.000000000000 0.000000000000 0.000000000000
19.000000000000 0.000000000000 0.000000000000
20.000000000000 0.000000000000 0.000000000000


==> DetectionPerformance_NumberOfSensors_SNR-18_OBS2046_zeta45.txt <==
2.000000000000 -1.664252937389 -4.599423637855
3.000000000000 -0.642576196316 -2.507973970011
4.000000000000 -0.220379345699 -1.401339320897
5.000000000000 -0.064939069653 -0.764881544059
6.000000000000 -0.016212122568 -0.399734206877
7.000000000000 -0.003419654939 -0.197767214526
8.000000000000 -0.000611481265 -0.091993673880
9.000000000000 -0.000093259647 -0.040075403484
10.000000000000 -0.000012218684 -0.016320392567
11.000000000000 -0.000001385132 -0.006211191347
12.000000000000 -0.000000136697 -0.002210482487
13.000000000000 -0.000000011793 -0.000736544174
14.000000000000 -0.000000000891 -0.000230137675
15.000000000000 -0.000000000059 -0.000067548092
16.000000000000 -0.000000000003 -0.000018658133
17.000000000000 -0.000000000000 -0.000004858872
18.000000000000 -0.000000000000 -0.000001194904
19.000000000000 0.000000000000 -0.000000277879
20.000000000000 0.000000000000 -0.000000061169


==> DetectionPerformance_NumberOfSensors_SNR-21_OBS2046_zeta45.txt <==
2.000000000000 -4.136263567743 -7.458703491484
3.000000000000 -2.607094832478 -5.156902556051
4.000000000000 -1.657062583780 -3.769398488214
5.000000000000 -1.040303127525 -2.809019449832
6.000000000000 -0.637998995464 -2.105493484486
7.000000000000 -0.379556873997 -1.576269643240
8.000000000000 -0.217999520938 -1.173595118576
9.000000000000 -0.120484940785 -0.866440963408
10.000000000000 -0.063941007570 -0.632925865792
11.000000000000 -0.032542869190 -0.456707599922
12.000000000000 -0.015875367754 -0.325108320222
13.000000000000 -0.007422826427 -0.228073240854
14.000000000000 -0.003327639658 -0.157552694313
15.000000000000 -0.001431115976 -0.107105939729
16.000000000000 -0.000590886190 -0.071620747373
17.000000000000 -0.000234415213 -0.047093789227
18.000000000000 -0.000089435408 -0.030443971873
19.000000000000 -0.000032845569 -0.019346763835
20.000000000000 -0.000011622241 -0.012085827830


==> DetectionPerformance_NumberOfSensors_SNR-24_OBS2046_zeta45.txt <==
2.000000000000 -6.984581797559 -10.413935009689
3.000000000000 -5.289311107144 -8.052528417441
4.000000000000 -4.126883984057 -6.580720331475
5.000000000000 -3.264831782874 -5.513748647025
6.000000000000 -2.598704402786 -4.684239459365
7.000000000000 -2.071918880352 -4.012925308254
8.000000000000 -1.649884397034 -3.455602414475
9.000000000000 -1.309535418107 -2.984925975084
10.000000000000 -1.034441203142 -2.582695196268
11.000000000000 -0.812280546878 -2.236106479811
12.000000000000 -0.633439719875 -1.935749591862
13.000000000000 -0.490190462547 -1.674455876976
14.000000000000 -0.376186919549 -1.446597799283
15.000000000000 -0.286146062094 -1.247643648841
16.000000000000 -0.215636839853 -1.073863663110
17.000000000000 -0.160934741927 -0.922130653177
18.000000000000 -0.118915806480 -0.789780850945
19.000000000000 -0.086974290621 -0.674515075063
20.000000000000 -0.062954484192 -0.574327254536


==> DetectionPerformance_Simulation_pfa0.0001_S8_OBS100_zeta15.txt <==
-20.000000000000 0.003437977203 0.000873567172 0.001570000000
-19.000000000000 0.006874738829 0.001410073107 0.002360000000
-18.000000000000 0.014804071213 0.002470115199 0.003600000000
-17.000000000000 0.033579847173 0.004703757718 0.007180000000
-16.000000000000 0.077301213637 0.009687636340 0.012560000000
-15.000000000000 0.171287121871 0.021257477944 0.024900000000
-14.000000000000 0.342690700626 0.048332871850 0.052780000000
-13.000000000000 0.582130187753 0.109142910221 0.111890000000
-12.000000000000 0.811370015525 0.231507188260 0.228130000000
-11.000000000000 0.946468696504 0.433519253935 0.426620000000
-10.000000000000 0.991304235595 0.680186842233 0.673190000000
-9.000000000000 0.999224303269 0.879122765256 0.880710000000
-8.000000000000 0.999961058550 0.973532153797 0.978000000000
-7.000000000000 0.999998795902 0.997086888866 0.997870000000
-6.000000000000 0.999999973575 0.999859037499 0.999940000000
-5.000000000000 0.999999999512 0.999997364415 1.000000000000


==> DetectionPerformance_Simulation_pfa0.001_S8_OBS100_zeta15.txt <==
-20.000000000000 0.016978351029 0.005800413872 0.008380000000
-19.000000000000 0.029212761012 0.008514890188 0.011610000000
-18.000000000000 0.052910797328 0.013313291707 0.015460000000
-17.000000000000 0.098808363441 0.022163112886 0.027170000000
-16.000000000000 0.184089519708 0.039032656138 0.042950000000
-15.000000000000 0.327343282247 0.071636180257 0.076140000000
-14.000000000000 0.528606722417 0.133513133948 0.134660000000
-13.000000000000 0.744143622225 0.243441128039 0.238460000000
-12.000000000000 0.903339610494 0.414652550006 0.404050000000
-11.000000000000 0.977033379575 0.629845562149 0.623030000000
-10.000000000000 0.996810625169 0.827930140335 0.827220000000
-9.000000000000 0.999747573169 0.948039894481 0.952170000000
-8.000000000000 0.999988215048 0.991059378591 0.993440000000
-7.000000000000 0.999999643787 0.999230310988 0.999620000000
-6.000000000000 0.999999991995 0.999970774917 1.000000000000
-5.000000000000 0.999999999843 0.999999568618 1.000000000000

